WASP-20 is a close visual binary with a transiting hot Jupiter

We announce the discovery that WASP-20 is a binary stellar system, consisting of two components separated by $0.2578\pm0.0007^{\prime\prime}$ on the sky, with a flux ratio of $0.4639\pm 0.0015$ in the $K$-band. It has previously been assumed that the system consists of a single F9 V star, with photometric and radial velocity signals consistent with a low-density transiting giant planet. With a projected separation of approximately $60$ au between the two components, the detected planetary signals almost certainly originate from the brighter of the two stars. We reanalyse previous observations allowing for two scenarios, `planet transits A' and `planet transits B', finding that both cases remain consistent with a transiting gas giant. However, we rule out the `planet transits B' scenario because the observed transit duration requires star B to be significantly evolved, and therefore have an age much greater than star A. We outline further observations which can be used to confirm this finding. Our preferred `planet transits A' scenario results in the measured mass and radius of the planet increasing by 4$\sigma$ and 1$\sigma$, respectively.

==> WASP20_fluxratios.txt <==
Title: WASP-20 is a close visual binary with a transiting hot Jupiter
Authors: Evans D.F., Southworth J., Smalley B.
Figure: Data for Figure 2
================================================================================
Byte-by-byte Description of file: WASP20_fitspec_500_2500.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1-  6 F6.4   um      lambdaLo    Low end of wavelength range (microns)
   8- 13 F6.4   um      lambdaMean  Mean wavelength (microns)
  15- 20 F6.4   um      lambdaHi    High end of wavelength range (microns)
  22- 27 F6.4   ---     FluxRatio   Flux ratio
  29- 34 F6.4   ---   e_FluxRatio   Uncertainty on flux ratio
--------------------------------------------------------------------------------
Note (1): Each flux ratio value covers light in the wavelength range 
lambdaLo-lambdaHi.
--------------------------------------------------------------------------------
0.9427 0.9517 0.9606 0.3788 0.0138 
0.9606 0.9696 0.9786 0.3676 0.0139 
0.9786 0.9876 0.9965 0.3610 0.0138 
0.9965 1.0055 1.0146 0.3680 0.0138 
1.0146 1.0236 1.0326 0.3657 0.0138 
1.0326 1.0416 1.0507 0.3732 0.0136 
1.0507 1.0598 1.0688 0.3815 0.0136 
1.0688 1.0779 1.0870 0.3799 0.0136 
1.0870 1.0961 1.1052 0.3699 0.0135 
1.1052 1.1143 1.1234 0.3693 0.0135 
1.1234 1.1326 1.1417 0.3728 0.0132 
1.1417 1.1509 1.1601 0.3990 0.0131 
1.1601 1.1692 1.1784 0.4022 0.0131 
1.1784 1.1876 1.1968 0.3982 0.0133 
1.1968 1.2060 1.2152 0.4013 0.0134 
1.2152 1.2245 1.2337 0.3934 0.0129 
1.2337 1.2430 1.2522 0.4030 0.0131 
1.2522 1.2615 1.2708 0.4067 0.0132 
1.2708 1.2801 1.2894 0.4069 0.0130 
1.2894 1.2987 1.3080 0.4024 0.0129 
1.3080 1.3173 1.3267 0.4007 0.0126 
1.3267 1.3360 1.3454 0.4100 0.0119 
1.3454 1.3547 1.3641 0.4184 0.0107 
1.3641 1.3735 1.3829 0.4228 0.0093 
1.3829 1.3923 1.4017 0.4388 0.0101 
1.4017 1.4112 1.4206 0.4242 0.0114 
1.4206 1.4300 1.4395 0.4458 0.0123 
1.4395 1.4489 1.4584 0.4476 0.0130 
1.4584 1.4679 1.4774 0.4423 0.0130 
1.4774 1.4869 1.4964 0.4220 0.0126 
1.4964 1.5059 1.5155 0.4223 0.0128 
1.5155 1.5250 1.5346 0.4211 0.0127 
1.5346 1.5441 1.5537 0.4247 0.0128 
1.5537 1.5633 1.5729 0.4256 0.0126 
1.5729 1.5825 1.5921 0.4255 0.0127 
1.5921 1.6017 1.6113 0.4281 0.0129 
1.9910 2.1460 2.3020 0.4639 0.0015 

